Goal-Oriented Error Estimation and Adaptivity for Stochastic Collocation FEM

We propose and analyze a general goal-oriented adaptive strategy for approximating quantities of interest (QoIs) associated with solutions to linear elliptic partial differential equations with random inputs. The QoIs are represented by bounded linear or continuously G\^ateaux differentiable nonlinear goal functionals, and the approximations are computed using the sparse grid stochastic collocation finite element method (SC-FEM). The proposed adaptive strategy relies on novel reliable a posteriori estimates of the errors in approximating QoIs. One of the key features of our error estimation approach is the introduction of a correction term into the approximation of QoIs in order to compensate for the lack of (global) Galerkin orthogonality in the SC-FEM setting. Computational results generated using the proposed adaptive algorithm are presented in the paper for representative elliptic problems with affine and nonaffine parametric coefficient dependence and for a range of linear and nonlinear goal functionals.

==> affine_second_moment_nl_v1.dat <==
iter	 dofs	 error_d	 error_unc	 error_corr	 straight_line	 unc_func	 cor_func	 ref_func
1	 81	 0.010371512	 0.000101858	 0.000101858	 0.036336360	 0.000215741	 0.000215741	 0.000317600
2	 243	 0.006210191	 0.000047821	 0.000054021	 0.017468700	 0.000269779	 0.000263579	 0.000317600
3	 252	 0.006099584	 0.000056142	 0.000062247	 0.017050263	 0.000261458	 0.000255353	 0.000317600
4	 273	 0.005388266	 0.000053354	 0.000059946	 0.016164279	 0.000264246	 0.000257654	 0.000317600
5	 288	 0.004217420	 0.000042749	 0.000049656	 0.015598031	 0.000274851	 0.000267944	 0.000317600
6	 312	 0.004018454	 0.000038207	 0.000045443	 0.014787510	 0.000279393	 0.000272156	 0.000317600
7	 348	 0.003977901	 0.000035007	 0.000042315	 0.013749237	 0.000282593	 0.000275285	 0.000317600
8	 378	 0.002974359	 0.000024743	 0.000032352	 0.013011786	 0.000292857	 0.000285248	 0.000317600
9	 447	 0.002464922	 0.000020085	 0.000027861	 0.011635715	 0.000297515	 0.000289739	 0.000317600
10	 525	 0.002299130	 0.000019396	 0.000027293	 0.010452622	 0.000298204	 0.000290307	 0.000317600
11	 636	 0.001845951	 0.000014084	 0.000022095	 0.009197999	 0.000303516	 0.000295505	 0.000317600
12	 753	 0.001780933	 0.000010507	 0.000018593	 0.008218668	 0.000307093	 0.000299007	 0.000317600
13	 897	 0.001730824	 0.000009054	 0.000017228	 0.007313689	 0.000308545	 0.000300371	 0.000317600
14	 1062	 0.001393095	 0.000005799	 0.000014057	 0.006535043	 0.000311801	 0.000303542	 0.000317600
15	 1770	 0.001262594	 0.000002745	 0.000010703	 0.004648890	 0.000314854	 0.000306897	 0.000317600
16	 2160	 0.001211670	 0.000002440	 0.000010450	 0.004070948	 0.000315160	 0.000307150	 0.000317600
17	 2495	 0.001002551	 0.000001268	 0.000006830	 0.003697865	 0.000318867	 0.000310770	 0.000317600
18	 4491	 0.000814797	 0.000001820	 0.000006809	 0.002499018	 0.000319420	 0.000310791	 0.000317600
19	 5580	 0.000764764	 0.000002544	 0.000006145	 0.002162264	 0.000320144	 0.000311455	 0.000317600
20	 7047	 0.000730436	 0.000002404	 0.000006311	 0.001850668	 0.000320004	 0.000311289	 0.000317600
21	 8658	 0.000566467	 0.000003227	 0.000005540	 0.001613317	 0.000320827	 0.000312060	 0.000317600
22	 10467	 0.000456635	 0.000004191	 0.000004603	 0.001421619	 0.000321791	 0.000312997	 0.000317600
23	 12636	 0.000434363	 0.000004440	 0.000004382	 0.001253887	 0.000322040	 0.000313218	 0.000317600
24	 15300	 0.000363132	 0.000005276	 0.000003577	 0.001103749	 0.000322875	 0.000314023	 0.000317600
25	 18700	 0.000228417	 0.000001852	 0.000001950	 0.000965540	 0.000315748	 0.000315650	 0.000317600
26	 22407	 0.000215250	 0.000001574	 0.000001673	 0.000855872	 0.000316025	 0.000315927	 0.000317600
27	 28787	 0.000202873	 0.000001588	 0.000001686	 0.000724214	 0.000316012	 0.000315914	 0.000317600
28	 35761	 0.000160220	 0.000001533	 0.000001632	 0.000626698	 0.000316066	 0.000315968	 0.000317600
29	 43340	 0.000152917	 0.000001551	 0.000001650	 0.000551322	 0.000316048	 0.000315949	 0.000317600
30	 52624	 0.000123871	 0.000001303	 0.000001402	 0.000484405	 0.000316297	 0.000316198	 0.000317600
31	 64867	 0.000118798	 0.000001218	 0.000001317	 0.000421356	 0.000316382	 0.000316283	 0.000317600
32	 77209	 0.000100929	 0.000001049	 0.000001148	 0.000375163	 0.000316551	 0.000316451	 0.000317600
33	 91247	 0.000105830	 0.000000860	 0.000000899	 0.000335624	 0.000316739	 0.000316701	 0.000317600
34	 119323	 0.000070393	 0.000000280	 0.000000559	 0.000280661	 0.000317320	 0.000317041	 0.000317600
35	 148376	 0.000066222	 0.000000249	 0.000000528	 0.000242711	 0.000317350	 0.000317071	 0.000317600
36	 190927	 0.000063487	 0.000000246	 0.000000525	 0.000205157	 0.000317354	 0.000317075	 0.000317600
37	 231982	 0.000051299	 0.000000232	 0.000000512	 0.000180175	 0.000317367	 0.000317088	 0.000317600
38	 290785	 0.000049202	 0.000000215	 0.000000494	 0.000154983	 0.000317385	 0.000317106	 0.000317600
39	 348551	 0.000040703	 0.000000144	 0.000000423	 0.000137347	 0.000317456	 0.000317176	 0.000317600
40	 430563	 0.000029989	 0.000000262	 0.000000400	 0.000119300	 0.000317337	 0.000317200	 0.000317600
41	 532077	 0.000025142	 0.000000221	 0.000000359	 0.000103597	 0.000317378	 0.000317241	 0.000317600
42	 642663	 0.000023990	 0.000000211	 0.000000348	 0.000091343	 0.000317389	 0.000317251	 0.000317600
43	 829563	 0.000022865	 0.000000203	 0.000000341	 0.000077049	 0.000317397	 0.000317259	 0.000317600
44	 1037631	 0.000019159	 0.000000200	 0.000000337	 0.000066370	 0.000317400	 0.000317262	 0.000317600
45	 1136453	 0.000018087	 0.000000030	 0.000000149	 0.000062464	 0.000317569	 0.000317451	 0.000317600
46	 1334097	 0.000010819	 0.000000042	 0.000000113	 0.000056131	 0.000317641	 0.000317487	 0.000317600
47	 1629504	 0.000010362	 0.000000044	 0.000000110	 0.000049124	 0.000317644	 0.000317490	 0.000317600
48	 1997406	 0.000008413	 0.000000062	 0.000000092	 0.000042890	 0.000317662	 0.000317507	 0.000317600


==> affine_square_subdomain_lin_v1.dat <==
iter	 dofs	 error_d	 error_unc	 error_corr	 straight_line	 unc_func	 cor_func	 ref_func
1	 65	 0.044604695	 0.011788062	 0.011788062	 0.130336478	 0.112332536	 0.112332536	 0.124120599
2	 195	 0.029307191	 0.009425260	 0.009514112	 0.062659243	 0.114695338	 0.114606486	 0.124120599
3	 213	 0.024146293	 0.008032765	 0.008136404	 0.059077460	 0.116087834	 0.115984195	 0.124120599
4	 246	 0.021058312	 0.006909727	 0.007041560	 0.053668338	 0.117210872	 0.117079038	 0.124120599
5	 291	 0.018249187	 0.005457113	 0.005628702	 0.047982134	 0.118663486	 0.118491897	 0.124120599
6	 336	 0.013969259	 0.004509972	 0.004706059	 0.043596207	 0.119610627	 0.119414540	 0.124120599
7	 411	 0.011889284	 0.003463554	 0.003686227	 0.038116558	 0.120657045	 0.120434372	 0.124120599
8	 495	 0.010516547	 0.002724362	 0.002961367	 0.033672194	 0.121396237	 0.121159232	 0.124120599
9	 585	 0.009230934	 0.002233901	 0.002471982	 0.030123422	 0.121886698	 0.121648617	 0.124120599
10	 672	 0.008456242	 0.001881139	 0.002123123	 0.027463889	 0.122239460	 0.121997475	 0.124120599
11	 810	 0.007071686	 0.001690005	 0.001935071	 0.024248500	 0.122430594	 0.122185528	 0.124120599
12	 993	 0.006438464	 0.001377928	 0.001630884	 0.021169408	 0.122742670	 0.122489715	 0.124120599
13	 1230	 0.005431166	 0.001081095	 0.001337973	 0.018354314	 0.123039503	 0.122782626	 0.124120599
14	 1557	 0.004648251	 0.000805608	 0.001074781	 0.015684926	 0.123314990	 0.123045817	 0.124120599
15	 1857	 0.004114269	 0.000634181	 0.000903458	 0.013946555	 0.123486418	 0.123217141	 0.124120599
16	 2277	 0.003672079	 0.000537779	 0.000808285	 0.012173988	 0.123582820	 0.123312314	 0.124120599
17	 3795	 0.002926032	 0.000358040	 0.000620522	 0.008660315	 0.123762558	 0.123500077	 0.124120599
18	 4810	 0.002583518	 0.000243428	 0.000506364	 0.007394546	 0.123877171	 0.123614234	 0.124120599
19	 5695	 0.002159593	 0.000185873	 0.000449528	 0.006607123	 0.123934726	 0.123671071	 0.124120599
20	 7025	 0.001833720	 0.000137207	 0.000401839	 0.005744391	 0.123983392	 0.123718760	 0.124120599
21	 8825	 0.001620749	 0.000067257	 0.000334390	 0.004933992	 0.124053342	 0.123786208	 0.124120599
22	 15885	 0.001443103	 0.000034375	 0.000318680	 0.003334393	 0.124086224	 0.123801918	 0.124120599
23	 19917	 0.001262561	 0.000023766	 0.000260980	 0.002867646	 0.124144365	 0.123859619	 0.124120599
24	 25659	 0.001090979	 0.000061825	 0.000224165	 0.002422042	 0.124182424	 0.123896434	 0.124120599
25	 32301	 0.000913019	 0.000086739	 0.000199396	 0.002077452	 0.124207338	 0.123921202	 0.124120599
26	 39393	 0.000826770	 0.000103560	 0.000182747	 0.001819961	 0.124224158	 0.123937852	 0.124120599
27	 48366	 0.000719956	 0.000116947	 0.000169670	 0.001587260	 0.124237546	 0.123950928	 0.124120599
28	 59114	 0.000551630	 0.000128931	 0.000134169	 0.001388507	 0.123991668	 0.123986429	 0.124120599
29	 79112	 0.000470571	 0.000109693	 0.000114947	 0.001143352	 0.124010906	 0.124005652	 0.124120599
30	 96129	 0.000415784	 0.000096367	 0.000101629	 0.001004088	 0.124024232	 0.124018970	 0.124120599
31	 124179	 0.000367079	 0.000087337	 0.000092610	 0.000846531	 0.124033261	 0.124027988	 0.124120599
32	 155133	 0.000318609	 0.000080919	 0.000086199	 0.000729803	 0.124039679	 0.124034400	 0.124120599
33	 195888	 0.000285386	 0.000076487	 0.000081769	 0.000624697	 0.124044112	 0.124038830	 0.124120599
34	 231504	 0.000221080	 0.000037691	 0.000040195	 0.000558859	 0.124082908	 0.124080404	 0.124120599
35	 281671	 0.000192830	 0.000034313	 0.000036821	 0.000490358	 0.124086285	 0.124083777	 0.124120599
36	 377728	 0.000168742	 0.000029883	 0.000032393	 0.000403232	 0.124090716	 0.124088206	 0.124120599
37	 493952	 0.000106450	 0.000013477	 0.000023075	 0.000337198	 0.124107121	 0.124097524	 0.124120599
38	 625158	 0.000092088	 0.000009885	 0.000019495	 0.000288192	 0.124110714	 0.124101104	 0.124120599
39	 800105	 0.000082133	 0.000007821	 0.000017434	 0.000244480	 0.124112777	 0.124103165	 0.124120599
40	 988057	 0.000070359	 0.000006331	 0.000015945	 0.000212400	 0.124114268	 0.124104653	 0.124120599
41	 1279420	 0.000061178	 0.000005342	 0.000014958	 0.000178786	 0.124115256	 0.124105641	 0.124120599
42	 1589551	 0.000053869	 0.000004215	 0.000013833	 0.000154701	 0.124116384	 0.124106766	 0.124120599
43	 1776557	 0.000040874	 0.000001746	 0.000007332	 0.000143644	 0.124122345	 0.124113267	 0.124120599
44	 2354917	 0.000035928	 0.000002818	 0.000006261	 0.000119040	 0.124123417	 0.124114338	 0.124120599
45	 3067246	 0.000031959	 0.000003564	 0.000005517	 0.000099810	 0.124124163	 0.124115082	 0.124120599
46	 4358718	 0.000017884	 0.000000892	 0.000003511	 0.000078965	 0.124119707	 0.124117088	 0.124120599
47	 5611545	 0.000015842	 0.000000429	 0.000003048	 0.000066725	 0.124120170	 0.124117551	 0.124120599
48	 6858918	 0.000013279	 0.000000127	 0.000002746	 0.000058368	 0.124120471	 0.124117853	 0.124120599
49	 8880381	 0.000011204	 0.000000096	 0.000002523	 0.000049135	 0.124120695	 0.124118076	 0.124120599
50	 11356902	 0.000009725	 0.000000394	 0.000002226	 0.000041703	 0.124120993	 0.124118373	 0.124120599


==> exp_convection_nl_M_10.dat <==
iter	 dofs	 error_d	 error_unc	 error_corr	 straight_line	 unc_func	 cor_func	 ref_func
1	 65	 0.005932159	 0.000292930	 0.000412655	 0.063590067	 -0.002185186	 -0.002065460	 -0.002478115
2	 71	 0.005774677	 0.000283877	 0.000402970	 0.059955076	 -0.002194239	 -0.002075145	 -0.002478115
3	 78	 0.005570253	 0.000239027	 0.000362802	 0.056312108	 -0.002239088	 -0.002115314	 -0.002478115
4	 83	 0.005452385	 0.000227072	 0.000352816	 0.054027242	 -0.002251043	 -0.002125299	 -0.002478115
5	 97	 0.005061346	 0.000202562	 0.000331866	 0.048694925	 -0.002275553	 -0.002146249	 -0.002478115
6	 105	 0.004182227	 0.000157885	 0.000291482	 0.046189010	 -0.002320231	 -0.002186633	 -0.002478115
7	 119	 0.003688660	 0.000143637	 0.000278403	 0.042491319	 -0.002334479	 -0.002199713	 -0.002478115
8	 143	 0.003726338	 0.000122957	 0.000258613	 0.037593044	 -0.002355158	 -0.002219502	 -0.002478115
9	 164	 0.003451027	 0.000097264	 0.000234987	 0.034311178	 -0.002380852	 -0.002243128	 -0.002478115
10	 187	 0.003274844	 0.000081512	 0.000220001	 0.031436712	 -0.002396603	 -0.002258114	 -0.002478115
11	 215	 0.003201132	 0.000071652	 0.000210473	 0.028644366	 -0.002406463	 -0.002267642	 -0.002478115
12	 242	 0.003111300	 0.000066201	 0.000205364	 0.026472073	 -0.002411914	 -0.002272752	 -0.002478115
13	 273	 0.002767924	 0.000059298	 0.000198756	 0.024428104	 -0.002418817	 -0.002279360	 -0.002478115
14	 819	 0.001070828	 0.000048178	 0.000057113	 0.011743807	 -0.002429937	 -0.002421002	 -0.002478115
15	 978	 0.000998047	 0.000046094	 0.000054991	 0.010433715	 -0.002432021	 -0.002423125	 -0.002478115
16	 1203	 0.000853624	 0.000036992	 0.000045894	 0.009088407	 -0.002441123	 -0.002432221	 -0.002478115
17	 1563	 0.000781960	 0.000032552	 0.000041449	 0.007632946	 -0.002445563	 -0.002436666	 -0.002478115
18	 1965	 0.000628299	 0.000025861	 0.000034773	 0.006552743	 -0.002452254	 -0.002443342	 -0.002478115
19	 2391	 0.000546684	 0.000020528	 0.000029451	 0.005749258	 -0.002457587	 -0.002448664	 -0.002478115
20	 2913	 0.000516753	 0.000017264	 0.000026198	 0.005040085	 -0.002460852	 -0.002451917	 -0.002478115
21	 3540	 0.000438537	 0.000013801	 0.000022741	 0.004425843	 -0.002464314	 -0.002455374	 -0.002478115
22	 4170	 0.000412293	 0.000012501	 0.000021435	 0.003968023	 -0.002465614	 -0.002456680	 -0.002478115
23	 5439	 0.000338762	 0.000010092	 0.000019029	 0.003323932	 -0.002468024	 -0.002459086	 -0.002478115
24	 6687	 0.000318866	 0.000009455	 0.000018393	 0.002896303	 -0.002468661	 -0.002459722	 -0.002478115
25	 8337	 0.000274622	 0.000007920	 0.000016862	 0.002500297	 -0.002470195	 -0.002461253	 -0.002478115
26	 10359	 0.000243440	 0.000006635	 0.000015580	 0.002163314	 -0.002471480	 -0.002462535	 -0.002478115
27	 17265	 0.000127798	 0.000005416	 0.000006391	 0.001538936	 -0.002472699	 -0.002471725	 -0.002478115
28	 20895	 0.000121594	 0.000004624	 0.000005599	 0.001355096	 -0.002473492	 -0.002472516	 -0.002478115
29	 25645	 0.000112335	 0.000004217	 0.000005190	 0.001182124	 -0.002473899	 -0.002472926	 -0.002478115
30	 31350	 0.000089579	 0.000003608	 0.000004579	 0.001033967	 -0.002474508	 -0.002473536	 -0.002478115
31	 41955	 0.000084192	 0.000003368	 0.000004339	 0.000851417	 -0.002474747	 -0.002473777	 -0.002478115
32	 53280	 0.000069970	 0.000002932	 0.000003903	 0.000726031	 -0.002475183	 -0.002474212	 -0.002478115
33	 66905	 0.000059935	 0.000002583	 0.000003553	 0.000623772	 -0.002475533	 -0.002474563	 -0.002478115
34	 81915	 0.000057736	 0.000002363	 0.000003332	 0.000545033	 -0.002475753	 -0.002474783	 -0.002478115
35	 103095	 0.000049255	 0.000002176	 0.000003146	 0.000467563	 -0.002475939	 -0.002474970	 -0.002478115
36	 144333	 0.000030653	 0.000002086	 0.000001628	 0.000373612	 -0.002476030	 -0.002476487	 -0.002478115
37	 170814	 0.000028639	 0.000002032	 0.000001574	 0.000333925	 -0.002476083	 -0.002476541	 -0.002478115
38	 237398	 0.000023779	 0.000001899	 0.000001440	 0.000268131	 -0.002476217	 -0.002476675	 -0.002478115
39	 302190	 0.000022681	 0.000001851	 0.000001393	 0.000228285	 -0.002476265	 -0.002476723	 -0.002478115
40	 375585	 0.000019640	 0.000001759	 0.000001300	 0.000197481	 -0.002476357	 -0.002476815	 -0.002478115
41	 697515	 0.000013649	 0.000001640	 0.000000796	 0.000130706	 -0.002476476	 -0.002477320	 -0.002478115
42	 872443	 0.000013058	 0.000001582	 0.000000738	 0.000112592	 -0.002476533	 -0.002477377	 -0.002478115
43	 1101152	 0.000010835	 0.000001535	 0.000000690	 0.000096405	 -0.002476581	 -0.002477425	 -0.002478115
44	 1359748	 0.000010207	 0.000001520	 0.000000676	 0.000083758	 -0.002476595	 -0.002477440	 -0.002478115
45	 1871987	 0.000008714	 0.000001485	 0.000000641	 0.000067680	 -0.002476630	 -0.002477475	 -0.002478115


==> exp_mollifier_lin_v1.dat <==
iter	 dofs	 error_d	 error_unc	 error_corr	 straight_line	 unc_func	 cor_func	 ref_func
1	 85	 0.011036360	 0.004670494	 0.006023084	 0.050334530	 0.049200235	 0.047847644	 0.053870729
2	 89	 0.009855527	 0.004276798	 0.005634177	 0.048814851	 0.049593931	 0.048236552	 0.053870729
3	 97	 0.009230982	 0.004389700	 0.005722848	 0.046092558	 0.049481029	 0.048147880	 0.053870729
4	 101	 0.008882193	 0.003837306	 0.005204946	 0.044867415	 0.050033422	 0.048665782	 0.053870729
5	 110	 0.008575895	 0.003773301	 0.005141403	 0.042385455	 0.050097428	 0.048729326	 0.053870729
6	 119	 0.010269401	 0.002454023	 0.003909060	 0.040220487	 0.051416706	 0.049961669	 0.053870729
7	 127	 0.010311820	 0.002076599	 0.003553338	 0.038513190	 0.051794130	 0.050317390	 0.053870729
8	 142	 0.009569080	 0.001999103	 0.003470139	 0.035750853	 0.051871625	 0.050400589	 0.053870729
9	 163	 0.009151651	 0.001920987	 0.003399186	 0.032610208	 0.051949741	 0.050471542	 0.053870729
10	 182	 0.007696771	 0.001510819	 0.003009919	 0.030299192	 0.052359909	 0.050860810	 0.053870729
11	 209	 0.007271006	 0.001410122	 0.002908547	 0.027630014	 0.052460607	 0.050962181	 0.053870729
12	 243	 0.007211905	 0.001114672	 0.002625899	 0.024988554	 0.052756056	 0.051244830	 0.053870729
13	 281	 0.006327762	 0.000877902	 0.002403761	 0.022681638	 0.052992826	 0.051466968	 0.053870729
14	 321	 0.006133719	 0.000755950	 0.002285757	 0.020755918	 0.053114779	 0.051584971	 0.053870729
15	 360	 0.005594751	 0.000585296	 0.002119522	 0.019228422	 0.053285433	 0.051751206	 0.053870729
16	 404	 0.005202490	 0.000526540	 0.002063761	 0.017805646	 0.053344189	 0.051806968	 0.053870729
17	 1212	 0.001900198	 0.000623834	 0.000727754	 0.008560062	 0.053246894	 0.053142974	 0.053870729
18	 1425	 0.001614781	 0.000586476	 0.000690409	 0.007684260	 0.053284253	 0.053180320	 0.053870729
19	 1803	 0.001331077	 0.000407437	 0.000511404	 0.006568731	 0.053463291	 0.053359325	 0.053870729
20	 2109	 0.001196904	 0.000393543	 0.000497496	 0.005916900	 0.053477186	 0.053373233	 0.053870729
21	 2625	 0.001103446	 0.000289709	 0.000393716	 0.005113588	 0.053581020	 0.053477013	 0.053870729
22	 3060	 0.000981559	 0.000270634	 0.000374654	 0.004616693	 0.053600095	 0.053496074	 0.053870729
23	 3618	 0.000842554	 0.000214190	 0.000318393	 0.004128886	 0.053656538	 0.053552336	 0.053870729
24	 4377	 0.000747729	 0.000158771	 0.000262999	 0.003636589	 0.053711958	 0.053607729	 0.053870729
25	 5043	 0.000683603	 0.000145955	 0.000250212	 0.003308918	 0.053724774	 0.053620517	 0.053870729
26	 6027	 0.000608144	 0.000131557	 0.000235793	 0.002938176	 0.053739172	 0.053634935	 0.053870729
27	 7353	 0.000528065	 0.000094216	 0.000198495	 0.002573370	 0.053776512	 0.053672234	 0.053870729
28	 8964	 0.000476162	 0.000085977	 0.000190261	 0.002254987	 0.053784752	 0.053680468	 0.053870729
29	 11289	 0.000421710	 0.000062886	 0.000167209	 0.001933637	 0.053807842	 0.053703519	 0.053870729
30	 13485	 0.000384975	 0.000055369	 0.000159701	 0.001717558	 0.053815360	 0.053711027	 0.053870729
31	 15852	 0.000352755	 0.000044628	 0.000148979	 0.001542017	 0.053826101	 0.053721749	 0.053870729
32	 19017	 0.000321943	 0.000039805	 0.000144156	 0.001365790	 0.053830923	 0.053726573	 0.053870729
33	 22836	 0.000294062	 0.000031202	 0.000135563	 0.001208923	 0.053839527	 0.053735165	 0.053870729
34	 27669	 0.000273836	 0.000028111	 0.000132474	 0.001063693	 0.053842617	 0.053738255	 0.053870729
35	 34257	 0.000251621	 0.000020021	 0.000124387	 0.000922527	 0.053850708	 0.053746341	 0.053870729
36	 57095	 0.000120353	 0.000028992	 0.000042666	 0.000656266	 0.053841737	 0.053828063	 0.053870729
37	 69260	 0.000106834	 0.000027315	 0.000040988	 0.000576975	 0.053843414	 0.053829740	 0.053870729
38	 87145	 0.000095116	 0.000023280	 0.000036949	 0.000495051	 0.053847449	 0.053833780	 0.053870729
39	 105605	 0.000086058	 0.000021265	 0.000034932	 0.000435534	 0.053849464	 0.053835796	 0.053870729
40	 126640	 0.000079174	 0.000018868	 0.000032531	 0.000385861	 0.053851860	 0.053838197	 0.053870729
41	 152490	 0.000072622	 0.000018035	 0.000031696	 0.000340919	 0.053852694	 0.053839032	 0.053870729
42	 188305	 0.000065673	 0.000015719	 0.000029377	 0.000296190	 0.053855009	 0.053841352	 0.053870729
43	 230975	 0.000060976	 0.000015182	 0.000028839	 0.000258485	 0.053855547	 0.053841890	 0.053870729
44	 301835	 0.000055928	 0.000013833	 0.000027489	 0.000216255	 0.053856896	 0.053843240	 0.053870729
45	 422569	 0.000029827	 0.000012921	 0.000010436	 0.000172801	 0.053857808	 0.053860293	 0.053870729
46	 510636	 0.000027148	 0.000012413	 0.000009929	 0.000152313	 0.053858315	 0.053860800	 0.053870729
47	 621075	 0.000024826	 0.000011661	 0.000009175	 0.000133675	 0.053859067	 0.053861554	 0.053870729
48	 746879	 0.000022873	 0.000011406	 0.000008919	 0.000118208	 0.053859322	 0.053861809	 0.053870729
49	 918932	 0.000020849	 0.000010819	 0.000008332	 0.000102949	 0.053859909	 0.053862397	 0.053870729
50	 1117697	 0.000019549	 0.000010649	 0.000008161	 0.000090350	 0.053860079	 0.053862567	 0.053870729
51	 1434209	 0.000018698	 0.000010464	 0.000007975	 0.000076513	 0.053860265	 0.053862753	 0.053870729
52	 2253757	 0.000012982	 0.000008380	 0.000005779	 0.000056607	 0.053862349	 0.053864949	 0.053870729
53	 2839694	 0.000011520	 0.000008004	 0.000005403	 0.000048525	 0.053862725	 0.053865325	 0.053870729
54	 3582425	 0.000010765	 0.000007784	 0.000005184	 0.000041562	 0.053862944	 0.053865545	 0.053870729
55	 4307512	 0.000010030	 0.000007682	 0.000005081	 0.000036756	 0.053863047	 0.053865648	 0.053870729
56	 5483302	 0.000009027	 0.000007514	 0.000004913	 0.000031293	 0.053863215	 0.053865816	 0.053870729

